Gluon tomography through diffractive processes in a saturation framework

We discuss a series of results aimed at bringing saturation physics and gluon tomography into an era of precision. In particular, the NLO treatment of diffractive: 1) exclusive dijet, 2) exclusive longitudinally polarized light vector meson and 3) semi-inclusive single or double hadron photo- or electroproduction with large $p_T$, on a nucleon or a nuclei. Finally, we discuss the more complicated 4) exclusive transversely polarized light vector meson production, which starts at the next-to-leading power and therefore requires a beyond leading twist treatment. This new class of processes provides an access to precision physics of gluon saturation dynamics, with very promising future phenomenological studies at the EIC, or, at the LHC in $p A$ and $A A$ scattering, using Ultra Peripheral Collisions (UPC).

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

